Measurement-Based Ultra-Massive MIMO Statistical Channel Characterization and System Performance Evaluation for UMi Environments at 15 GHz FR3 Spectrum

This paper presents a detailed measurement campaign and a comprehensive analysis of 15 GHz ultra-massive multiple-input multiple-output (UM-MIMO) channels tailored for the urban microcell (UMi) environment. Channel sounding is performed over 14.875-15.125 GHz using a time-domain platform comprising a 128-element L-shaped transmit array and a 64-element square receive array. Four representative scenarios are investigated, namely near-field line-of-sight (LoS), near-field foliage-shaded, far-field foliage-shaded, and far-field LoS street canyon scenarios, resulting in 81 distinct transmit-receive links. Based on the measured data, conventional channel characteristics, including path loss, power delay angle profiles, delay spread, and angular spread, are characterized, while UM-MIMO-specific phenomena associated with near-field effects, spatial non-stationarity (SNS), and channel hardening (CHD) are quantitatively analyzed. Channel capacity is further evaluated to reveal the effects of different UMi propagation conditions on system performance. The reported results provide empirical support for the new mid-band spectrum (6-24 GHz, including Frequency Range 3 (FR3)) UM-MIMO channel modeling and offer practical guidance for the design and deployment of future sixth-generation (6G) microcell networks.

==> reference.txt <==
@ARTICLE{6G1,
  author={Saad, Walid and Bennis, Mehdi and Chen, Mingzhe},
  journal={IEEE Network}, 
  title={A Vision of {6G} Wireless Systems: Applications, Trends, Technologies, and Open Research Problems}, 
  year={2020},
  volume={34},
  number={3},
  pages={134-142},
  keywords={6G mobile communication;5G mobile communication;Market research;Wireless communication;Sensors;Wireless sensor networks},
  doi={10.1109/MNET.001.1900287}}

@ARTICLE{6G2,
  author={Wang, Cheng-Xiang and You, Xiaohu and Gao, Xiqi and Zhu, Xiuming and Li, Zixin and Zhang, Chuan and Wang, Haiming and Huang, Yongming and Chen, Yunfei and Haas, Harald and Thompson, John S. and Larsson, Erik G. and Renzo, Marco Di and Tong, Wen and Zhu, Peiying and Shen, Xuemin and Poor, H. Vincent and Hanzo, Lajos},
  journal={IEEE Commun. Surveys  Tuts.}, 
  title={On the Road to {6G}: Visions, Requirements, Key Technologies, and Testbeds}, 
  year={2023},
  volume={25},
  number={2},
  pages={905-974},
  keywords={6G mobile communication;5G mobile communication;Wireless communication;Industries;Tutorials;Millimeter wave communication;Research and development;6G vision;6G key performance indicators (KPIs);6G application scenarios;6G network architecture;6G key technologies;6G testbeds;6G challenges},
  doi={10.1109/COMST.2023.3249835}}

@ARTICLE{6G3,
  author={Chowdhury, Mostafa Zaman and Shahjalal, Md. and Ahmed, Shakil and Jang, Yeong Min},
  journal={IEEE Open Journal of the Communications Society}, 
  title={6G Wireless Communication Systems: Applications, Requirements, Technologies, Challenges, and Research Directions}, 
  year={2020},
  volume={1},
  number={},
  pages={957-975},
  keywords={5G mobile communication;Wireless communication;Artificial intelligence;Quality of service;Market research;Sensors;5G;6G;artificial intelligence;automation;beyond 5G;data rate;massive connectivity;virtual reality;terahertz},
  doi={10.1109/OJCOMS.2020.3010270}}


@ARTICLE{NMB1,
  author={Zhang, Jianhua and Miao, Haiyang and Tang, Pan and Tian, Lei and Liu, Guangyi},
  journal={IEEE Commun. Mag.}, 
  title={New Mid-Band for {6G}: Several Considerations from the Channel Propagation Characteristics Perspective}, 
  year={2025},
  volume={63},
  number={1},
  pages={175-180},
  keywords={6G mobile communication;5G mobile communication;Millimeter wave communication;Three-dimensional displays;Antenna arrays;Loss measurement;ITU;Radio spectrum management;Channel models},
  doi={10.1109/MCOM.001.2300708}}


@ARTICLE{NMB2,
  author={Shakya, Dipankar and Ying, Mingjun and Rappaport, Theodore S. and Poddar, Hitesh and Ma, Peijie and Wang, Yanbo and Al-Wazani, Idris},
  journal={IEEE Open J. Commun. Soc.}, 
  title={Comprehensive {FR1(C)} and {FR3} Lower and Upper Mid-Band Propagation and Material Penetration Loss Measurements and Channel Models in Indoor Environment for {5G} and {6G}}, 
  year={2024},
  volume={5},
  number={},
  pages={5192-5218},
  keywords={Loss measurement;Propagation losses;Frequency measurement;Millimeter wave communication;Delays;ITU;FCC;3GPP;5G;6G;angular spread;CI path loss;delay spread;FR3;FR1(C);InH;indoor;materials;partition loss;radio propagation;path loss;penetration loss;upper mid-band;mid-band;lower mid-band;upper 6 GHz;XPD},
  doi={10.1109/OJCOMS.2024.3431686}}

@ARTICLE{NMB3,
  author={Miao, Haiyang and others},
  journal={IEEE Open J. Commun. Soc.}, 
  title={{6G} New Mid-Band/{FR3} (6–24 {GHz}): Channel Measurement, Characteristics and Modeling}, 
  year={2025},
  volume={6},
  number={},
  pages={9942-9960},
  keywords={Root mean square;Delays;Loss measurement;Frequency measurement;Bandwidth;6G mobile communication;3GPP;Nonlinear optics;Clutter;Market research;6G;new mid-band;FR3 band;3GPP;6-24 GHz;channel measurement;near/far-field channel;path loss model;delay spread;angular spread;channel sparsity;capacity;spherical-wave;spatial non-stationary;clutter loss;penetration loss},
  doi={10.1109/OJCOMS.2025.3636972}}

@ARTICLE{UMMIMO1,
  author={Tataria, Harsh and Shafi, Mansoor and Molisch, Andreas F. and Dohler, Mischa and Sjöland, Henrik and Tufvesson, Fredrik},
  journal={Proc. IEEE}, 
  title={6{G} Wireless Systems: Vision, Requirements, Challenges, Insights, and Opportunities}, 
  year={2021},
  volume={109},
  number={7},
  pages={1166-1199},
  keywords={Array signal processing;Transceivers;Signal processing;6G mobile communication;Massive MIMO;Radio frequency;Physical layer;Next generation networking;Beamforming;next-generation core network;physical layer (PHY);radio frequency (RF) transceivers;signal processing;sixth-generation (6G);terahertz (THz);ultramassive multiple-input multiple-output (MIMO);waveforms},
  doi={10.1109/JPROC.2021.3061701}}

@ARTICLE{UMMIMO2,
  author={Tariq, Faisal and Khandaker, Muhammad R. A. and Wong, Kai-Kit and Imran, Muhammad A. and Bennis, Mehdi and Debbah, Merouane},
  journal={IEEE Wireless Commun.}, 
  title={A Speculative Study on 6{G}}, 
  year={2020},
  volume={27},
  number={4},
  pages={118-125},
  keywords={6G mobile communication;5G mobile communication;Artificial intelligence;Reactive power;Wireless communication;Wireless sensor networks;Communication system security},
  doi={10.1109/MWC.001.1900488}}


@misc{WRC2023,
      title={{6G} Wireless Communications in 7-24 {GHz} Band: Opportunities, Techniques, and Challenges}, 
      author={Zhuangzhuang Cui and Peize Zhang and Sofie Pollin},
      year={2024},
      eprint={2310.06425},
      archivePrefix={arXiv},
      primaryClass={eess.SY},
      url={https://arxiv.org/abs/2310.06425}, 
}


@ARTICLE{XLMIMO,
  author={Wang, Zhe and Zhang, Jiayi and Du, Hongyang and Sha, Wei E. I. and Ai, Bo and Niyato, Dusit and Debbah, Mérouane},
  journal={IEEE Wireless Commun.}, 
  title={Extremely Large-Scale {MIMO}: Fundamentals, Challenges, Solutions, and Future Directions}, 
  year={2024},
  volume={31},
  number={3},
  pages={117-124},
  keywords={Antennas;Hardware;Antenna arrays;Receiving antennas;Transmitting antennas;Patch antennas;Signal processing;MIMO communication;Large scale integration},
  doi={10.1109/MWC.132.2200443}}


@ARTICLE{Combination1,
  author={Björnson, Emil and Kara, Ferdi and Kolomvakis, Nikolaos and Kosasih, Alva and Ramezani, Parisa and Salman, Murat Babek},
  journal={IEEE Open J. Commun. Soc.}, 
  title={Enabling 6{G} Performance in the Upper Mid-Band by Transitioning From Massive to Gigantic {MIMO}}, 
  year={2025},
  volume={6},
  number={},
  pages={5450-5463},
  keywords={6G mobile communication;ITU;5G mobile communication;Antennas;Wireless communication;Bandwidth;Millimeter wave communication;Sensors;Location awareness;Antenna arrays;6G;energy efficiency;gigantic MIMO;near field;localization;sensing;upper mid-band},
  doi={10.1109/OJCOMS.2025.3576931}}

@article{Combination2,
  title={Hybrid {MIMO} in the upper mid-band: Architectures, processing, and energy efficiency},
  author={Mizmizi, Marouan and Alkhateeb, Ahmed and Spagnolini, Umberto},
  journal={arXiv preprint arXiv:2503.01382},
  year={2025}
}

@ARTICLE{Combination3,
  author={Xu, Huixin and Zhang, Jianhua and Tang, Pan and Xing, Hongbo and Miao, Haiyang and Zhang, Nan and Li, Jian and Wu, Jianming and Yang, Wenfei and Zhang, Zhening and Jiang, Wei and He, Zijian and Haghighat, Afshin and Wang, Qixing and Liu, Guangyi},
  journal={IEEE Journal on Selected Areas in Communications}, 
  title={Near-Field Propagation and Spatial Non-Stationarity Channel Model for 6–24 GHz (FR3) Extremely Large-Scale MIMO: Adopted by 3GPP for 6G}, 
  year={2026},
  volume={44},
  number={},
  pages={3201-3218},
  keywords={3GPP;Computational modeling;Antenna arrays;Antennas;Analytical models;Stochastic processes;Ray tracing;Channel models;MIMO;Attenuation;3rd generation partnership project (3GPP);extremely large-scale MIMO (XL-MIMO);frequency range 3 (FR3);near-field propagation;spatial non-stationarity (SNS)},
  doi={10.1109/JSAC.2026.3650888}}



@article{XLMIMOprerequisite,
  title={{XL-MIMO} channel measurement, characterization, and modeling for {6G}: a survey},
  author={Tang, Pan and others},
  journal={Front. Inf. Technol. Electron. Eng.},
  pages={1-24},
  volume={},
  number={},
  year={2024},
  publisher={Springer}
}


@ARTICLE{Channelsounderscategories1,
  author={Yang, Yang and Gui, Yunsong and Wang, Haowen and Zhang, Wuxiong and Li, Yang and Yin, Xuefeng and Wang, Cheng-Xiang},
  journal={IEEE Wireless Commun.}, 
  title={Parallel Channel Sounder for {MIMO} Channel Measurements}, 
  year={2018},
  volume={25},
  number={5},
  pages={16-22},
  keywords={MIMO communication;Synchronization;5G mobile communication;Radio frequency;Antenna measurements;Antenna arrays;Calibration},
  doi={10.1109/MWC.2018.1800042}}

@ARTICLE{Channelsounderscategories2,
  author={Nielsen, Jesper Odum and Fan, Wei and Eggers, Patrick C. F. and Pedersen, Gert Frolund},
  journal={IEEE Commun. Mag.}, 
  title={A Channel Sounder for Massive {MIMO} and MmWave Channels}, 
  year={2018},
  volume={56},
  number={12},
  pages={67-73},
  keywords={MIMO communication;Antenna measurements;5G mobile communication;Bandwidth;Frequency measurement;Correlation;Antenna arrays;Channel models},
  doi={10.1109/MCOM.2018.1800199}}

@ARTICLE{Channelsounderscategories3,
  author={Lyu, Yejian and Kyösti, Pekka and Fan, Wei},
  journal={China Commun.}, 
  title={Sub-terahertz channel sounder: Review and future challenges}, 
  year={2023},
  volume={20},
  number={6},
  pages={26-48},
  keywords={Wireless communication;Millimeter wave communication;Costs;Communication systems;Bandwidth;Wavelength measurement;Radio frequency;radio propagation;beyond 5G communication;sub-terahertz;channel sounding techniques},
  doi={10.23919/JCC.fa.2021-0450.202306}}


@ARTICLE{VAA1,
  author={Gao, Xiang and Edfors, Ove and Rusek, Fredrik and Tufvesson, Fredrik},
  journal={IEEE Trans. Wireless Commun.}, 
  title={Massive {MIMO} Performance Evaluation Based on Measured Propagation Data}, 
  year={2015},
  volume={14},
  number={7},
  pages={3899-3911},
  keywords={Antenna measurements;MIMO;Arrays;Base stations;Antenna arrays;Massive MIMO;very-large MIMO;MIMO, multi-user MIMO;channel measurements;Massive MIMO;very-large MIMO;multi-user MIMO;channel measurements},
  doi={10.1109/TWC.2015.2414413}}


@ARTICLE{VAA2,
  author={Lyu, Yejian and Zhang, Fengchun and Yuan, Zhiqiang and Kyösti, Pekka and Fan, Wei},
  journal={IEEE Antennas Wirel. Propag. Lett.}, 
  title={Virtual Antenna Array-Based Channel Sounding at 300 {GHz}: Implementation and Field Measurements}, 
  year={2024},
  volume={23},
  number={12},
  pages={4174-4178},
  keywords={Antenna measurements;Antenna arrays;Frequency measurement;Array signal processing;Phase measurement;Spatial resolution;Directive antennas;Radio channel sounding;radio propagation;subterahertz (sub-THz);virtual antenna array (VAA)},
  doi={10.1109/LAWP.2024.3437674}}


@ARTICLE{VAA3,
  author={Li, Mengting and Zhang, Fengchun and Ji, Yilin and Fan, Wei},
  journal={IEEE Trans. Antennas Propag.}, 
  title={Virtual Antenna Array With Directional Antennas for Millimeter-Wave Channel Characterization}, 
  year={2022},
  volume={70},
  number={8},
  pages={6992-7003},
  keywords={Antenna arrays;Antenna measurements;Directional antennas;Horn antennas;Omnidirectional antennas;Directive antennas;Antenna radiation patterns;Beamforming;channel sounding;directional antennas;millimeter-wave (mm-Wave);virtual antenna array (VAA)},
  doi={10.1109/TAP.2022.3161334}}

@ARTICLE{VAA4,
  author={Li, Mengting and Zhang, Fengchun and Zhang, Xiang and Lyu, Yejian and Fan, Wei},
  journal={IEEE Trans. Veh. Technol.}, 
  title={Omni-Directional Pathloss Measurement Based on Virtual Antenna Array With Directional Antennas}, 
  year={2023},
  volume={72},
  number={2},
  pages={2576-2580},
  keywords={Antenna measurements;Delays;Receiving antennas;Directive antennas;Antenna arrays;Transmitting antennas;Directional antennas;Channel measurements;pathloss;propagation},
  doi={10.1109/TVT.2022.3210399}}

@ARTICLE{VAA5,
  author={Jung, Haejoon and Lee, In-Ho},
  journal={IEEE Wireless Commun. Lett.	}, 
  title={Secrecy Rate of Analog Collaborative Beamforming With Virtual Antenna Array Following Spatial Random Distributions}, 
  year={2018},
  volume={7},
  number={4},
  pages={626-629},
  keywords={Reactive power;Antenna arrays;Receivers;Array signal processing;Security;Precoding;Signal to noise ratio;Secrecy rate;analog collaborative beamforming;virtual antenna array;spatial random distribution},
  doi={10.1109/LWC.2018.2804389}}


@ARTICLE{RAA1,
  author={Filgueiras, Hugo Rodrigues Dias and Cerqueira Sodré, Arismar},
  journal={IEEE Antennas Wirel. Propag. Lett.}, 
  title={A 64-Element and Dual-Polarized {SICL}-Based Slot Antenna Array Development Applied to {TDD} Massive {MIMO}}, 
  year={2022},
  volume={21},
  number={4},
  pages={750-754},
  keywords={Antenna arrays;Slot antennas;Substrates;Mutual coupling;Impedance;Bandwidth;Numerical models;Antenna array;massive multiple-input–multiple-output (mMIMO);slot antenna;substrate-integrated coaxial line (SICL) and time-division duplexing (TDD)},
  doi={10.1109/LAWP.2022.3144916}}

@ARTICLE{RAA2,
  author={Gao, Xiang and Edfors, Ove and Rusek, Fredrik and Tufvesson, Fredrik},
  journal={IEEE Trans. Wireless Commun.}, 
  title={Massive {MIMO} Performance Evaluation Based on Measured Propagation Data}, 
  year={2015},
  volume={14},
  number={7},
  pages={3899-3911},
  keywords={Antenna measurements;MIMO;Arrays;Base stations;Antenna arrays;Massive MIMO;very-large MIMO;MIMO, multi-user MIMO;channel measurements;Massive MIMO;very-large MIMO;multi-user MIMO;channel measurements},
  doi={10.1109/TWC.2015.2414413}}



@ARTICLE{RAA3,
  author={Lu, Haiquan and Zeng, Yong},
  journal={IEEE Trans. Wireless Commun.}, 
  title={Communicating With Extremely Large-Scale Array/Surface: Unified Modeling and Performance Analysis}, 
  year={2022},
  volume={21},
  number={6},
  pages={4039-4053},
  keywords={Signal to noise ratio;Antenna arrays;Mathematical models;Analytical models;Antennas;Surface treatment;Solid modeling;Extremely large-scale array/surface;near-/far-field;projected aperture;uniform-power distance;direction-dependent Rayleigh distance},
  doi={10.1109/TWC.2021.3126384}}


@ARTICLE{RAA4,
  author={Wei, Li and Huang, Chongwen and Alexandropoulos, George C. and Sha, Wei E. I. and Zhang, Zhaoyang and Debbah, Mérouane and Yuen, Chau},
  journal={IEEE J. Sel. Top. Signal Process.}, 
  title={Multi-User Holographic {MIMO} Surfaces: Channel Modeling and Spectral Efficiency Analysis}, 
  year={2022},
  volume={16},
  number={5},
  pages={1112-1124},
  keywords={Patch antennas;Precoding;MIMO communication;Antennas;Wireless communication;Communication systems;Surface waves;Channel modeling;holographic MIMO surface;multi-user communications;spectral efficiency;Neumann series expansion;wave propagation control},
  doi={10.1109/JSTSP.2022.3176140}}


@INPROCEEDINGS{VAAtoXLMIMO1,
  author={Hao Yu and Zhang, Jianhua and Qingfang Zheng and Zhe Zheng and Lei Tian and Ye Wu},
  booktitle={2016 IEEE/CIC International Conference on Communications in China (ICCC Workshops)}, 
  title={The rationality analysis of massive {MIMO} virtual measurement at 3.5 {GHz}}, 
  year={2016},
  volume={},
  number={},
  pages={1-5},
  keywords={MIMO;Azimuth;propagation channel;massive MIMO;the virtual measurement;SAGE algorithm;parameters estimation},
  doi={10.1109/ICCChinaW.2016.7586715}}


@INPROCEEDINGS{VAAtoXLMIMO2,
  author={Wei, Qi and Tang, Pan and Miao, Haiyang and Zuo, Weirang and Tian, Lei and Zhang, Jianhua and Liu, Guangyi and Jian, Mengnan},
  booktitle={2024 IEEE 99th Vehicular Technology Conference (VTC2024-Spring)}, 
  title={Measurement-Based Analysis of {XL-MIMO} Channel Characteristics in a Corridor Scenario}, 
  year={2024},
  volume={},
  number={},
  pages={1-6},
  keywords={Antenna measurements;6G mobile communication;Vehicular and wireless technologies;Channel capacity;Transmitting antennas;Radio transmitters;Receivers;XL-MIMO;channel measurements;6 GHz;6G;3GPP},
  doi={10.1109/VTC2024-Spring62846.2024.10683481}}


@INPROCEEDINGS{VAAtoXLMIMO3,
  author={Mudonhi, Alfred and D’Errico, Raffaele and Oestges, Claude},
  booktitle={2020 14th European Conference on Antennas and Propagation (EuCAP)}, 
  title={Indoor mmWave Channel Characterization with Large Virtual Antenna Arrays}, 
  year={2020},
  volume={},
  number={},
  pages={1-5},
  keywords={Antenna measurements;Estimation;Europe;Massive MIMO;Delays;Spatial resolution;Antenna arrays;Indoor channel;millimiter waves;massive antenna array;virtual antenna array (VAAs)},
  doi={10.23919/EuCAP48036.2020.9135628}}


@ARTICLE{VAA100x2510GHzVNA,
  author={Roivainen, Antti and others},
  journal={IEEE Trans. Antennas Propag.}, 
  title={Parametrization and Validation of Geometry-Based Stochastic Channel Model for Urban Small Cells at 10 {GHz}}, 
  year={2017},
  volume={65},
  number={7},
  pages={3809-3814},
  keywords={Frequency measurement;Antenna measurements;Channel models;Wireless communication;Buildings;Correlation;Antenna arrays;3-D;geometry-based stochastic channel model (GSCM);multiple-input multiple-output (MIMO);polarization;statistical parameters;validation;virtual antenna array},
  doi={10.1109/TAP.2017.2700878}}


@INPROCEEDINGS{VAA20x2013-17GHzVNA,
  author={Chen, Jiajing and Yin, Xuefeng and Wang, Stephen},
  booktitle={2016 IEEE International Conference on Communications (ICC)}, 
  title={Measurement-based massive {MIMO} channel modeling in 13–17 {GHz} for indoor hall scenarios}, 
  year={2016},
  volume={},
  number={},
  pages={1-5},
  keywords={Antenna arrays;Antenna measurements;MIMO;Delays;Apertures;Gain;Massive MIMO transmission;channel measurement;channel characterization;narrowband channel gain;K-factor;composite delay spread},
  doi={10.1109/ICC.2016.7511276}}


@ARTICLE{VAA40x4013-17GHzVNA,
  author={Chen, Jiajing and Yin, Xuefeng and Cai, Xuesong and Wang, Stephen},
  journal={IEEE Access}, 
  title={Measurement-Based Massive {MIMO} Channel Modeling for Outdoor {LoS} and {NLoS} Environments}, 
  year={2017},
  volume={5},
  number={},
  pages={2126-2140},
  keywords={Antenna measurements;MIMO;Frequency measurement;Planar arrays;5G mobile communication;Massive MIMO channel measurement and characterization;spatial stationarity;composite channel parameters;clusters of multipath;cluster life distance;cluster life region},
  doi={10.1109/ACCESS.2017.2652983}}


@ARTICLE{VAA32x3212-14GHzVNA,
  author={Hong, Jingxiang and Rodríguez-Piñeiro, José and Yin, Xuefeng and Yu, Ziming},
  journal={IEEE Trans. Wireless Commun.}, 
  title={Joint Channel Parameter Estimation and Scatterers Localization}, 
  year={2023},
  volume={22},
  number={5},
  pages={3324-3340},
  keywords={Antenna arrays;Antenna measurements;Channel estimation;Monte Carlo methods;Location awareness;Channel models;MIMO communication;Propagation channel estimation;scatterer localization;regularly shaped geometric models;multiple-input multiple-output;high-resolution parameter estimation algorithms},
  doi={10.1109/TWC.2022.3217560}}


@ARTICLE{VAAUCA15GHzVNA,
  author={Yuan, Zhiqiang and Zhang, Fengchun and Zhang, Yuxiang and Zhang, Jianhua and Pedersen, Gert Frølund and Fan, Wei},
  journal={IEEE Trans. Antennas Propag.}, 
  title={On Phase Mode Selection in the Frequency-Invariant Beamformer for Near-Field mmWave Channel Characterization}, 
  year={2023},
  volume={71},
  number={11},
  pages={8975-8986},
  keywords={Millimeter wave communication;Three-dimensional displays;Antenna arrays;Wideband;Guidelines;Broadband antennas;Estimation;Frequency-invariant beamformer (FIBF);mode selection;phase mode excitation;uniform circular array (UCA);wideband near-field millimeter-wave (mmWave) channel characterization},
  doi={10.1109/TAP.2023.3316791}}


@ARTICLE{VAAMulti-frequencyVNA,
  author={Huang, Jie and Wang, Cheng-Xiang and Feng, Rui and Sun, Jian and Zhang, Wensheng and Yang, Yang},
  journal={IEEE J. Sel. Areas Commun.}, 
  title={Multi-Frequency mmWave Massive {MIMO} Channel Measurements and Characterization for {5G} Wireless Communication Systems}, 
  year={2017},
  volume={35},
  number={7},
  pages={1591-1605},
  keywords={MIMO;Millimeter wave communication;Channel allocation;Millimeter wave;massive MIMO;SAGE;channel measurements;channel models},
  doi={10.1109/JSAC.2017.2699381}}


@INPROCEEDINGS{VAA1x25613GHzRT,
  author={Zuo, Weirang and Tang, Pan and Miao, Haiyang and Wei, Qi and Tian, Lei and Zhang, Jianhua and Liu, Guangyi and Jian, Mengnan},
  booktitle={2024 IEEE 99th Vehicular Technology Conference (VTC2024-Spring)}, 
  title={Analysis of Spatial Non-Stationary Characteristics for {6G} {XL-MIMO} Communication}, 
  year={2024},
  volume={},
  number={},
  pages={1-6},
  keywords={6G mobile communication;Vehicular and wireless technologies;Analytical models;Correlation;Azimuth;Ray tracing;Aperture antennas;6G;XL-MIMO;ELAA;spatial non-stationary;near-field;Ray-tracing},
  doi={10.1109/VTC2024-Spring62846.2024.10683499}}


@ARTICLE{RAA24x2411GHzPN,
  author={Kim, Minseok and Konishi, Yohei and Chang, Yuyuan and Takada, Jun-ichi},
  journal={IEEE Trans. Antennas Propag.}, 
  title={Large Scale Parameters and Double-Directional Characterization of Indoor Wideband Radio Multipath Channels at 11 {GHz}}, 
  year={2014},
  volume={62},
  number={1},
  pages={430-441},
  keywords={Antenna measurements;MIMO;Delays;Bandwidth;Frequency measurement;Receiving antennas;Transmitters;Delay spread;indoor;path-loss;radio propagation;shadowing;wideband;11 GHz},
  doi={10.1109/TAP.2013.2288633}}


@INPROCEEDINGS{VAA64x12813GHzPN1,
  author={Meng, Jie and Tang, Pan and Miao, Haiyang and Tian, Lei and Zhang, Jianhua},
  booktitle={Proc. 19th Eur. Conf. Antennas Propag.}, 
  title={Experimental Modeling of Power Attenuation Factor for Characterizing Spatial Non-Stationary in {XL-MIMO} Channels}, 
  year={2025},
  volume={},
  number={},
  pages={1-5},
  keywords={Antenna measurements;6G mobile communication;Power measurement;Fluctuations;Transmitting antennas;Standardization;Attenuation measurement;Attenuation;Channel models;Antenna arrays;6G;spatial non-stationary;channel measurements;channel modeling;power attenuation factor},
  doi={10.23919/EuCAP63536.2025.10999186}}


@INPROCEEDINGS{VAA64x12813GHzPN2,
  author={Wei, Qi and others},
  booktitle={Radio Commun Technol.}, 
  title={Channel Measurement and Characteristics Analysis of {XL-MIMO} in {UMa} Scenario for Mid-band}, 
  year={2024},
  volume={50},
  number={5},
  pages={886-892},
  keywords={XL-MIMO;channel measurement;mid-band;6G},
  doi={10.1109/VTC2024-Spring62846.2024.10683499}}


@ARTICLE{VAA16x2566GHzPN3,
  author={Zhang, Jianhua and Zheng, Zhe and Zhang, Yuxiang and Xi, Jie and Zhao, Xiongwen and Gui, Guan},
  journal={IEEE Commun. Mag.}, 
  title={{3D} {MIMO} for {5G} {NR}: Several Observations from 32 to Massive 256 Antennas Based on Channel Measurement}, 
  year={2018},
  volume={56},
  number={3},
  pages={62-70},
  keywords={Antenna measurements;MIMO communication;Antenna arrays;Three-dimensional displays;Frequency measurement;5G mobile communication},
  doi={10.1109/MCOM.2018.1700846}}



@ARTICLE{RAA128x8PN,
  author={Zheng, Yi and others},
  journal={IEEE Trans. Veh. Technol.}, 
  title={Ultra-Massive {MIMO} Channel Measurements at 5.3 {GHz} and a General {6G} Channel Model}, 
  year={2023},
  volume={72},
  number={1},
  pages={20-34},
  keywords={Antenna measurements;MIMO communication;Antenna arrays;Frequency measurement;Channel models;Bandwidth;Switches;Channel capacity;channel hardening;channel measurements;channel modeling;ultra-massive MIMO},
  doi={10.1109/TVT.2022.3205896}}



@ARTICLE{Subarray1,
  author={Yang, Shuhang and An, Puguang and Yang, Peng and Cao, Xianbin and Oliver Wu, Dapeng and Quek, Tony Q. S.},
  journal={IEEE Trans. Commun.}, 
  title={Adaptive Subarray Segmentation: A New Paradigm of Spatial Non-Stationary Near-Field Channel Estimation for {XL-MIMO} Systems}, 
  year={2026},
  volume={74},
  number={},
  pages={2220-2234},
  keywords={Channel estimation;Antenna arrays;Matching pursuit algorithms;Vectors;Inference algorithms;Bayes methods;Partitioning algorithms;Channel models;Approximation algorithms;Radio frequency;Spatial non-stationary;near-field;channel estimation;dynamic hybrid beamforming;block sparsity},
  doi={10.1109/TCOMM.2025.3644475}}

@ARTICLE{Subarray2,
  author={Han, Yu and Jin, Shi and Wen, Chao-Kai and Ma, Xiaoli},
  journal={IEEE Wireless Commun. Lett.}, 
  title={Channel Estimation for Extremely Large-Scale Massive {MIMO} Systems}, 
  year={2020},
  volume={9},
  number={5},
  pages={633-637},
  keywords={Channel estimation;Massive MIMO;Transceivers;Apertures;Mobile communication;Estimation;Extremely large-scale massive MIMO;spherical wave;non-stationary;channel estimation},
  doi={10.1109/LWC.2019.2963877}}


@ARTICLE{CIXDS,
  author={Wang, Yang and Wang, Chenxu and Zheng, Xiangquan and Hao, Xinyu and Liao, Xi},
  journal={IEEE Internet Things J.}, 
  title={Multifrequency Wireless Channel Measurements and Characterization in Indoor Industrial Scenario}, 
  year={2024},
  volume={11},
  number={23},
  pages={38455-38468},
  keywords={Frequency measurement;Antenna measurements;Millimeter wave communication;Loss measurement;Industrial Internet of Things;Antennas;Delays;Channel characterization;channel measurement;Industrial Internet of Things (IIoT);terahertz (THz) channel},
  doi={10.1109/JIOT.2024.3447082}}

@ARTICLE{CIXFI,
  author={Liao, Xi and Zhou, Ping and Wang, Yang and Zhang, Jie},
  journal={IEEE Open J. Antennas Propag.}, 
  title={Path Loss Modeling and Environment Features Powered Prediction for {Sub-THz} Communication}, 
  year={2024},
  volume={5},
  number={6},
  pages={1734-1746},
  keywords={Propagation losses;Predictive models;Feature extraction;Fading channels;6G mobile communication;Terahertz communications;Loss measurement;6G;sub-THz communication;channel measurements;propagation characterization;channel modeling;path loss prediction},
  doi={10.1109/OJAP.2024.3454120}}


@ARTICLE{RMSDS,
  author={Wang, Yang and Zhou, Xue and Liao, Xi and Zhang, Jiliang and Zhang, Jie},
  journal={IEEE Trans. Veh. Technol.}, 
  title={Channel Measurements and Multipath Characterization for Indoor Sub-Terahertz Communication}, 
  year={2025},
  volume={74},
  number={3},
  pages={4393-4407},
  keywords={Delays;Antenna measurements;Terahertz communications;Power measurement;Indexes;Azimuth;Fading channels;Correlation;Propagation losses;Millimeter wave communication;Sub-THz;ultra-wideband communication;channel measurement;small-scale channel characterization},
  doi={10.1109/TVT.2024.3493119}}



@ARTICLE{CI3,
  author={Rappaport, Theodore S. and MacCartney, George R. and Samimi, Mathew K. and Sun, Shu},
  journal={IEEE Trans. Commun.}, 
  title={Wideband Millimeter-Wave Propagation Measurements and Channel Models for Future Wireless Communication System Design}, 
  year={2015},
  volume={63},
  number={9},
  pages={3029-3056},
  keywords={Antenna measurements;Wideband;Delays;Wireless communication;Loss measurement;Mobile communication;Millimeter-wave;path loss;multipath;RMS delay spread;small cell;channel sounder;statistical spatial channel models;28 GHz;38 GHz;60 GHz;73 GHz;propagation measurements;MIMO;5G;SSCM;Millimeter-wave;path loss;multipath;RMS delay spread;small cell;channel sounder;statistical spatial channel models;28 GHz;38 GHz;60 GHz;73 GHz, propagation measurements;MIMO;5G;SSCM},
  doi={10.1109/TCOMM.2015.2434384}}


@techreport{3GPP.TR.36.777,
  author       = {},
  title        = {Study on Enhanced LTE Support for Aerial Vehicles},
  type         = {Release 15, document TR 36.777 V15.0.0},
  institution  = {3GPP},
  date         = {2018-01},
  year         = {2018},
  month     = jan
}

@techreport{3GPP38901,
  author       = {},
  title        = {Study on {Channel Model for Frequencies from 0.5 to 100 GHz}},
  type         = {(Release 19), document TR 38.901 V19.1.0, 3GPP},
  institution  = {},
  year         = {2025},
  month     = Sep
}

@ARTICLE{Cost2100,
  author={Liu, Lingfeng and Oestges, Claude and Poutanen, Juho and Haneda, Katsuyuki and Vainikainen, Pertti and Quitin, François and Tufvesson, Fredrik and Doncker, Philippe De},
  journal={IEEE Wireless Communications}, 
  title={The {COST} 2100 MIMO channel model}, 
  year={2012},
  volume={19},
  number={6},
  pages={92-99},
  keywords={Delays;Channel models;MIMO;Scattering;Mathematical model;Stochastic processes;Antenna arrays},
  doi={10.1109/MWC.2012.6393523}}


@techreport{ITU-RP.1411-12,
  author       = {},
  title        = {Propagation {data and prediction methods for the planning of short-range outdoor radiocommunication systems and radio local area networks in the frequency range 300 {MHz} to 100 {GHz}}},
    type         = {document Rec. ITU-R P.1411-12},
    institution  = {},
    year         = {2023},
    month        = Aug
}

@BOOK{COST235,
title = "{COST 235}: Radiowave propagation effects on next-generation fixed-services terrestrial telecommunications systems",
author = {{Dooren, van}, G.A.J. and H.J.F.G. Govaerts and M.H.A.J. Herben},
year = "1997",
language = "English",
publisher = "Technische Universiteit Eindhoven",
}

@techreport{ITURP833,
  author       = {},
  title           = {Attenuation in vegetation},
  type          = {document Rec. ITU-R P.833-10},
  institution = {},
  year          = {2021},
  month      = Sep
}

@ARTICLE{OmniPL,
  author={Chen, Yi and Han, Chong and Yu, Ziming and Wang, Guangjian},
  journal={IEEE Trans. Wireless Commun.}, 
  title={Channel Measurement, Characterization, and Modeling for Terahertz Indoor Communications Above 200 {GHz}}, 
  year={2024},
  volume={23},
  number={6},
  pages={6518-6532},
  keywords={Frequency measurement;Wireless communication;Antenna measurements;Loss measurement;Analytical models;Area measurement;Position measurement;Terahertz communications;channel measurement;ray-tracing-statistical hybrid channel model;large-scale and small-scale channel characterization},
  doi={10.1109/TWC.2023.3333222}}


@INPROCEEDINGS{SCCF,
  author={Li, Jinxing and Zhao, Youping and Tan, Zhenhui},
  booktitle={in Proc. IEEE/CIC Int. Conf. Commun. China(ICCC)}, 
  title={Indoor channel measurements and analysis of a large-scale antenna system at 5.6 {GHz}}, 
  year={2014},
  volume={},
  number={},
  pages={281-285},
  keywords={Antenna measurements;Antenna arrays;Arrays;Delays;Correlation;channel characteristics;channel measurements;large-scale antenna systems},
  doi={10.1109/ICCChina.2014.7008287}}


@ARTICLE{FCF,
  author={Zheng, Yi and Wang, Cheng-Xiang and Huang, Jie and Feng, Rui and Thompson, John},
  journal={IEEE Trans. Veh. Technol.}, 
  title={Measurements and Characteristics Analysis of {6G} Ultra-Massive {MIMO} Wireless Channels With Different Antenna Configurations and Scenarios}, 
  year={2023},
  volume={72},
  number={8},
  pages={9720-9732},
  keywords={Antenna measurements;Antenna arrays;MIMO communication;Linear antenna arrays;Bandwidth;Channel capacity;Antennas;Ultra-massive MIMO;channel measurements;non-stationarity;sparse property;channel capacity},
  doi={10.1109/TVT.2023.3258456}}


@ARTICLE{SP,
  author={Karstensen, Anders and Nielsen, Jesper and Eggers, Patrick C. F. and De Carvalho, Elisabeth and Pedersen, Gert F. and Alm, Martin and Steinböck, Gerhard},
  journal={IEEE Antennas Wirel. Propag. Lett.}, 
  title={Multiuser Correlation and Sum-Rate in Outdoor Measured Massive {MIMO} Channels}, 
  year={2020},
  volume={19},
  number={3},
  pages={433-437},
  keywords={Correlation;Massive MIMO;Area measurement;Market research;Antenna measurements;Arrays;Massive multiple-input–multiple-output (MIMO);measured channels;multiuser consistency;sum-rate},
  doi={10.1109/LAWP.2020.2969496}}


@ARTICLE{hardening,
  author={Zhang, Ping and Chen, Jianqiao and Yang, Xiaoli and Ma, Nan and Zhang, Zhi},
  journal={IEEE Commun. Mag.}, 
  title={Recent Research on Massive {MIMO} Propagation Channels: A Survey}, 
  year={2018},
  volume={56},
  number={12},
  pages={22-29},
  keywords={MIMO communication;Antenna arrays;Antenna measurements;Radio frequency;5G mobile communication;Channel models},
  doi={10.1109/MCOM.2018.1800196}}


@ARTICLE{DoF,
  author={Zhang, Han and He, Ruisi and Ai, Bo and Cui, Shuguang and Zhang, Haoxiang},
  journal={IEEE Trans. Cognit. Commun. Networking}, 
  title={Measuring Sparsity of Wireless Channels}, 
  year={2021},
  volume={7},
  number={1},
  pages={133-144},
  keywords={Wireless communication;Wireless sensor networks;Channel estimation;Antenna measurements;Energy measurement;Indexes;Compressed sensing;Measure of channel sparsity;sparse channels;data mining;wireless channels;intelligent communications},
  doi={10.1109/TCCN.2020.3013270}}

@ARTICLE{DL,
  author={He, Ruisi and Ai, Bo and Wang, Gongpu and Yang, Mi and Huang, Chen and Zhong, Zhangdui},
  journal={IEEE Wireless Commun.}, 
  title={Wireless Channel Sparsity: Measurement, Analysis, and Exploitation in Estimation}, 
  year={2021},
  volume={28},
  number={4},
  pages={113-119},
  keywords={Channel estimation;Wireless communication;Antenna measurements;Heuristic algorithms;Communication system security;OFDM},
  doi={10.1109/MWC.001.2000378}}

@INPROCEEDINGS{DoFXDL,
  author={Matthaiou, Michail and Sayeed, Akbar M. and Nossek, Josef A.},
  booktitle={2009 IEEE 10th Workshop on Signal Processing Advances in Wireless Communications}, 
  title={Sparse multipath {MIMO} channels: Performance implications based on measurement data}, 
  year={2009},
  volume={},
  number={},
  pages={364-368},
  keywords={MIMO;Scattering;Data analysis;Fading;Channel capacity;Antenna measurements;Video recording;Symmetric matrices;Electric variables measurement;Circuit theory},
  doi={10.1109/SPAWC.2009.5161808}}

@ARTICLE{Capacity1,
  author={Goldsmith, A. and Jafar, S.A. and Jindal, N. and Vishwanath, S.},
  journal={IEEE J. Sel. Areas Commun.}, 
  title={Capacity limits of {MIMO} channels}, 
  year={2003},
  volume={21},
  number={5},
  pages={684-702},
  keywords={MIMO;Transmitting antennas;Broadcasting;Receiving antennas;Channel capacity;Transmitters;Base stations;Time-varying channels;Predictive models;Signal to noise ratio},
  doi={10.1109/JSAC.2003.810294}}


@ARTICLE{Capacity2,
  author={Yang, Yue and Wang, Cheng-Xiang and Huang, Jie and Thompson, John},
  journal={IEEE J. Sel. Areas Commun.}, 
  title={Characteristics and Channel Capacity Studies of a Novel {6G} Non-Stationary Massive {MIMO} Channel Model Considering Mutual Coupling}, 
  year={2024},
  volume={42},
  number={6},
  pages={1519-1533},
  keywords={Channel capacity;Channel models;Antennas;Massive MIMO;Antenna arrays;6G mobile communication;MIMO;Pareto optimization;Near field communication;6G massive MIMO channel model;space-time-frequency non-stationarity;mutual coupling;near-field steering vectors;non-stationary channel capacity},
  doi={10.1109/JSAC.2024.3389113}}


@ARTICLE{Capacity3,
  author={Gesbert, D. and Shafi, M. and Da-shan Shiu and Smith, P.J. and Naguib, A.},
  journal={IEEE J. Sel. Areas Commun.}, 
  title={From theory to practice: an overview of {MIMO} space-time coded wireless systems}, 
  year={2003},
  volume={21},
  number={3},
  pages={281-302},
  keywords={MIMO;Transmitting antennas;Receiving antennas;Antennas and propagation;Fading;Space technology;Wireless communication;Bit error rate;Signal design;Algorithm design and analysis},
  doi={10.1109/JSAC.2003.809458}}

@ARTICLE{Measured_path_loss,
  author={Hu, Tao and Xiao, Weijia and Wang, Yang and Liao, Xi and Zhang, Jie},
  journal={IEEE Antennas and Wireless Propagation Letters}, 
  title={Propagation Measurements and Channel Models in Indoor Environment at 24 {GHz} {FR3} Spectrum for {6G} Orbital Angular Momentum Communications}, 
  year={2025},
  volume={24},
  number={6},
  pages={1342-1346},
  keywords={Propagation losses;Antenna measurements;Loss measurement;Receiving antennas;Extraterrestrial measurements;Data models;Antenna arrays;Transmitting antennas;Indoor environment;Horn antennas;Close-in (CI);floating-intercept (FI);fluctuation loss;mode propagation loss;orbital angular momentum (OAM)},
  doi={10.1109/LAWP.2025.3536635}}

@INPROCEEDINGS{CHD1,
  author={Qin, C. and Miao, Y. and Gao, Y. and Chen, J. and Zhang, J. and Glazunov, A.A.},
  booktitle={Proc. XXXIIIrd Gen. Assem. Sci. Symp. Int. Union Radio Sci.}, 
  title={Simulation-based Investigation on Spatial Channel Hardening of Massive {MIMO} in Different Indoor Scenarios and with Different Array Topologies}, 
  year={2020},
  volume={},
  number={},
  pages={1-4},
  keywords={Antenna arrays;Topology;Antennas;Channel estimation;Antenna measurements;Massive MIMO;Aperture antennas},
  doi={10.23919/URSIGASS49373.2020.9232421}}

@article{CHD2,
  title={{MIMO} channel hardening: A physical model based analysis},
  author={Roy, Matthieu and Paquelet, St{\'e}phane and Magoarou, Luc Le and Crussi{\`e}re, Matthieu},
  journal={arXiv preprint arXiv:1804.07491},
  year={2018}
}


@ARTICLE{SAGE1,
  author={Fessler, J.A. and Hero, A.O.},
  journal={IEEE Trans. Signal Process.}, 
  title={Space-alternating generalized expectation-maximization algorithm}, 
  year={1994},
  volume={42},
  number={10},
  pages={2664-2677},
  keywords={Expectation-maximization algorithms;Signal processing algorithms;Convergence;Extraterrestrial measurements;Iterative algorithms;Algorithm design and analysis;Sufficient conditions;Signal processing;Gaussian noise;Image reconstruction},
  doi={10.1109/78.324732}}


@ARTICLE{SAGE2,
  author={Fleury, B.H. and Tschudin, M. and Heddergott, R. and Dahlhaus, D. and Ingeman Pedersen, K.},
  journal={IEEE J. Sel. Areas Commun.}, 
  title={Channel parameter estimation in mobile radio environments using the {SAGE} algorithm}, 
  year={1999},
  volume={17},
  number={3},
  pages={434-450},
  keywords={Parameter estimation;Land mobile radio;Delay estimation;Frequency estimation;Propagation delay;Azimuth;Convergence;Amplitude estimation;Frequency measurement;Particle measurements},
  doi={10.1109/49.753729}}

@article{OTA1,
  title={Over-the-air measurement for {MIMO} systems},
  author={Li, Jun and Qi, Yihong and Fan, Jun},
  journal={Front. Inf. Technol. Electron. Eng.},
  volume={22},
  number={8},
  pages={1046--1058},
  year={2021},
  publisher={Springer}
}

@ARTICLE{Larray,
  author={Tayem, N. and Kwon, H.M.},
  journal={IEEE Trans. Antennas Propag.}, 
  title={L-shape 2-dimensional arrival angle estimation with propagator method}, 
  year={2005},
  volume={53},
  number={5},
  pages={1622-1630},
  keywords={Direction of arrival estimation;Matrix decomposition;Shape;Azimuth;Signal processing algorithms;Mobile communication;Multiple signal classification;Eigenvalues and eigenfunctions;Singular value decomposition;Array signal processing;Antenna array;direction-of-arrival angle (DOA) estimation;propagator method (PM);Smart antenna},
  doi={10.1109/TAP.2005.846804}}

@ARTICLE{NFeffects,
  author={Miao, Haiyang and others},
  journal={IEEE J. Sel. Areas Commun.}, 
  title={Far-Field to Near-Field: Experimental Studies of {MIMO} Channel Characterization and Modeling in the 6 {GHz} Band}, 
  year={2025},
  volume={43},
  number={11},
  pages={3889-3902},
  keywords={Antenna arrays;Switches;Antenna measurements;Wireless communication;Delays;Global Positioning System;Channel models;Millimeter wave communication;Massive MIMO;Bandwidth;Near-field;spatial non-stationary;MIMO;unlicensed spectra;channel modeling;6 GHz band},
  doi={10.1109/JSAC.2025.3584502}}


@ARTICLE{CHD3,
  author={Willhammar, Sara and Flordelis, Jose and Van Der Perre, Liesbet and Tufvesson, Fredrik},
  journal={IEEE Open J. Commun. Soc.}, 
  title={Channel Hardening in Massive {MIMO}: Model Parameters and Experimental Assessment}, 
  year={2020},
  volume={1},
  number={},
  pages={501-512},
  keywords={Antenna measurements;MIMO communication;Channel models;Base stations;Antenna arrays;Frequency measurement;Channel hardening;channel model;COST 2100 channel model;massive MIMO;measurements;reliability},
  doi={10.1109/OJCOMS.2020.2987704}}


